Distributed Planarization and Local Routing Strategies in Sensor Networks

We present an algorithm which computes a planar 2-spanner from an Unit Disk Graph when the node density is sufficient. The communication complexity in terms of number of node's identifier sent by the algorithm is $6n$, while the computational complexity is $O(n\Delta)$, with $\Delta$ the maximum degree of the communication graph. Furthermore, we present a simple and efficient routing algorithm dedicated to the computed graph. Last but not least, using traditional Euclidean coordinates, our algorithm needs the broadcast of as few as $3n$ node's identifiers. Under the hypothesis of sufficient node density, no broadcast at all is needed, reducing the previous best known complexity of an algorithm to compute a planar spanner of an Unit Disk Graph which was of $5n$ broadcasts.

==> test.txt <==
succes moyen : 	0.9803921568627451
distances moyene : 	47.585592334333555	 67.52942607970185
degres moyen : 	35.102745098039215 	Aretes virtuelles : 	0.28431372549019607

succes moyen : 	0.9433962264150944
distances moyene : 	55.585688124705506 	79.61397713813545
degres moyen : 	30.471132075471697	 Aretes virtuelles :	 0.33962264150943394

succes moyen : 	0.9259259259259259
distances moyene :	 51.729388292113015 	69.32747275020776
degres moyen : 	25.602777777777778	 Aretes virtuelles :	 0.6851851851851852

succes moyen : 	0.819672131147541
distances moyene :	 47.27184985673321	 68.0848414316091
degres moyen : 	20.60081967213115	 Aretes virtuelles : 	1.098360655737705

succes moyen : 	0.5952380952380952
distances moyene : 	45.7798873775584 	65.96980056031782
degres moyen : 	15.591031746031746	 Aretes virtuelles : 	1.7976190476190477

succes moyen :	 0.2994011976047904
distances moyene : 	33.799734183397945	 47.56416930542821
degres moyen :	 10.329041916167665	 Aretes virtuelles :	 2.3832335329341316

